The 1/5-th Rule with Rollbacks: On Self-Adjustment of the Population Size in the $(1+(\lambda,\lambda))$ GA

Self-adjustment of parameters can significantly improve the performance of evolutionary algorithms. A notable example is the $(1+(\lambda,\lambda))$ genetic algorithm, where the adaptation of the population size helps to achieve the linear runtime on the OneMax problem. However, on problems which interfere with the assumptions behind the self-adjustment procedure, its usage can lead to performance degradation compared to static parameter choices. In particular, the one fifth rule, which guides the adaptation in the example above, is able to raise the population size too fast on problems which are too far away from the perfect fitness-distance correlation. We propose a modification of the one fifth rule in order to have less negative impact on the performance in scenarios when the original rule reduces the performance. Our modification, while still having a good performance on OneMax, both theoretically and in practice, also shows better results on linear functions with random weights and on random satisfiable MAX-SAT instances.

==> plots/pgfm-1000-1.txt <==
d l tag
1 33 1
1 36 1
1 37 1
1 43 1
1 44 1
2 23 1
2 26 1
2 27 1
3 20 1
3 22 1
3 23 1
3 24 1
4 17 1
4 21 1
4 22 1
5 15 1
5 19 1
6 14 1
6 16 1
6 17 1
7 16 1
8 13 1
8 14 1
8 15 1
8 16 1
9 12 1
10 10 1
10 11 1
11 9 1
11 12 1
11 13 1
12 11 1
13 11 1
14 9 1
14 10 1
14 11 1
14 12 1
15 11 1
16 7 1
16 11 1
16 12 1
17 10 1
18 10 1
18 11 1
19 9 1
19 10 1
19 12 1
20 9 1
21 9 1
22 9 1
23 8 1
23 9 1
24 9 1
25 7 1
26 7 1
26 8 1
26 10 1
27 8 1
28 7 1
29 7 1
29 9 1
30 7 1
30 9 1
31 7 1
31 8 1
32 6 1
32 7 1
33 7 1
34 6 1
34 7 1
34 8 1
35 6 1
35 7 1
35 8 1
36 8 1
37 6 1
37 8 1
38 6 1
39 6 1
40 7 1
40 8 1
41 5 1
41 7 1
42 6 1
42 7 1
43 6 1
44 5 1
45 6 1
45 7 1
46 8 1
47 5 1
47 6 1
47 7 1
48 6 1
48 7 1
49 6 1
49 7 1
50 5 1
51 5 1
51 7 1
52 6 1
53 5 1
53 6 1
53 7 1
54 6 1
55 6 1
56 4 1
56 5 1
56 6 1
57 4 1
57 5 1
57 7 1
58 4 1
58 5 1
58 6 1
59 5 1
59 6 1
60 5 1
61 5 1
62 6 1
63 4 1
63 5 1
63 6 1
63 7 1
64 4 1
64 5 1
65 5 1
66 4 1
67 4 1
67 5 1
67 7 1
68 5 1
68 6 1
69 5 1
69 6 1
70 4 1
70 5 1
70 6 1
71 1 1
71 4 1
72 4 1
72 5 1
72 6 1
73 1 1
73 3 1
73 4 1
73 5 1
73 6 1
73 7 1
74 4 1
74 5 1
74 6 1
75 4 1
76 4 1
77 4 1
77 5 1
78 1 1
78 2 1
78 3 1
78 5 1
79 4 1
80 3 1
80 4 1
80 5 1
80 6 1
81 1 1
82 1 1
83 1 1
84 3 1
84 4 1
85 1 1
85 4 1
86 1 1
86 4 1
87 1 1
88 1 1
89 1 1
90 1 1
91 1 1
92 1 1
93 1 1
93 2 1
93 3 1
93 4 1
94 1 1
95 1 1
96 1 1
97 1 1
98 1 1
99 1 1
100 1 1
101 1 1
102 1 1
103 1 1
104 1 1
105 1 1
106 1 1
107 1 1
108 1 1
109 1 1
110 1 1
111 1 1
112 1 1
113 1 1
114 1 1
115 1 1
116 1 1
117 1 1
118 1 1
119 1 1
120 1 1
121 1 1
122 1 1
123 1 1
124 1 1
125 1 1
126 1 1
127 1 1
128 1 1
129 1 1
130 1 1
131 1 1
132 1 1
133 1 1
134 1 1
135 1 1
136 1 1
137 1 1
138 1 1
139 1 1
140 1 1
141 1 1
142 1 1
143 1 1
144 1 1
145 1 1
146 1 1
147 1 1
148 1 1
149 1 1
150 1 1
151 1 1
152 1 1
153 1 1
154 1 1
155 1 1
156 1 1
157 1 1
158 1 1
159 1 1
160 1 1
161 1 1
162 1 1
163 1 1
164 1 1
165 1 1
166 1 1
167 1 1
168 1 1
169 1 1
170 1 1
171 1 1
172 1 1
173 1 1
174 1 1
175 1 1
176 1 1
177 1 1
178 1 1
179 1 1
180 1 1
181 1 1
182 1 1
183 1 1
184 1 1
185 1 1
186 1 1
187 1 1
188 1 1
189 1 1
190 1 1
191 1 1
192 1 1
193 1 1
194 1 1
195 1 1
196 1 1
197 1 1
198 1 1
199 1 1
200 1 1
201 1 1
202 1 1
203 1 1
204 1 1
205 1 1
206 1 1
207 1 1
208 1 1
209 1 1
210 1 1
211 1 1
212 1 1
213 1 1
214 1 1
215 1 1
216 1 1
217 1 1
218 1 1
219 1 1
220 1 1
221 1 1
222 1 1
223 1 1
224 1 1
225 1 1
226 1 1
227 1 1
228 1 1
229 1 1
230 1 1
231 1 1
232 1 1
233 1 1
234 1 1
235 1 1
236 1 1
237 1 1
238 1 1
239 1 1
240 1 1
241 1 1
242 1 1
243 1 1
244 1 1
245 1 1
246 1 1
247 1 1
248 1 1
249 1 1
250 1 1
251 1 1
252 1 1
253 1 1
254 1 1
255 1 1
256 1 1
257 1 1
258 1 1
259 1 1
260 1 1
261 1 1
262 1 1
263 1 1
264 1 1
265 1 1
266 1 1
267 1 1
268 1 1
269 1 1
270 1 1
271 1 1
272 1 1
273 1 1
274 1 1
275 1 1
276 1 1
277 1 1
278 1 1
279 1 1
280 1 1
281 1 1
282 1 1
283 1 1
284 1 1
285 1 1
286 1 1
287 1 1
288 1 1
289 1 1
290 1 1
291 1 1
292 1 1
293 1 1
294 1 1
295 1 1
296 1 1
297 1 1
298 1 1
299 1 1
300 1 1
301 1 1
302 1 1
303 1 1
304 1 1
305 1 1
306 1 1
307 1 1
308 1 1
309 1 1
310 1 1
311 1 1
312 1 1
313 1 1
314 1 1
315 1 1
316 1 1
317 1 1
318 1 1
319 1 1
320 1 1
321 1 1
322 1 1
323 1 1
324 1 1
325 1 1
326 1 1
327 1 1
328 1 1
329 1 1
330 1 1
331 1 1
332 1 1
333 1 1
334 1 1
335 1 1
336 1 1
337 1 1
338 1 1
339 1 1
340 1 1
341 1 1
342 1 1
343 1 1
344 1 1
345 1 1
346 1 1
347 1 1
348 1 1
349 1 1
350 1 1
351 1 1
352 1 1
353 1 1
354 1 1
355 1 1
356 1 1
357 1 1
358 1 1
359 1 1
360 1 1
361 1 1
362 1 1
363 1 1
364 1 1
365 1 1
366 1 1
367 1 1
368 1 1
369 1 1
370 1 1
371 1 1
372 1 1
373 1 1
374 1 1
375 1 1
376 1 1
377 1 1
378 1 1
379 1 1
380 1 1
381 1 1
382 1 1
383 1 1
384 1 1
385 1 1
386 1 1
387 1 1
388 1 1
389 1 1
390 1 1
391 1 1
392 1 1
393 1 1
394 1 1
395 1 1
396 1 1
397 1 1
398 1 1
399 1 1
400 1 1
401 1 1
402 1 1
403 1 1
404 1 1
405 1 1
406 1 1
407 1 1
408 1 1
409 1 1
410 1 1
411 1 1
412 1 1
413 1 1
414 1 1
415 1 1
416 1 1
417 1 1
418 1 1
419 1 1
420 1 1
421 1 1
422 1 1
423 1 1
424 1 1
425 1 1
426 1 1
427 1 1
428 1 1
429 1 1
430 1 1
431 1 1
432 1 1
433 1 1
434 1 1
435 1 1
436 1 1
437 1 1
438 1 1
439 1 1
440 1 1
441 1 1
442 1 1
443 1 1
444 1 1
445 1 1
446 1 1
447 1 1
448 1 1
449 1 1
450 1 1
451 1 1
452 1 1
453 1 1
454 1 1
455 1 1
456 1 1
457 1 1
458 1 1
459 1 1
460 1 1
461 1 1
462 1 1
463 1 1
464 1 1
465 1 1
466 1 1
467 1 1
468 1 1
469 1 1
470 1 1
471 1 1
472 1 1
473 1 1
474 1 1
475 1 1
476 1 1
477 1 1
478 1 1
479 1 1
480 1 1
481 1 1
482 1 1
483 1 1
484 1 1
485 1 1
486 1 1
487 1 1
488 1 1
489 1 1
490 1 1
491 1 1
492 1 1
493 1 1
494 1 1
495 1 1
496 1 1
497 1 1
498 1 1
499 1 1
500 1 1


==> plots/pgfm-1000-2.txt <==
d l tag
1 13 1
2 14 1
3 10 1
3 12 1
3 14 1
4 8 1
4 12 1
5 13 1
6 11 1
6 12 1
7 8 1
7 9 1
7 10 1
7 14 1
8 10 1
8 11 1
8 15 1
9 9 1
9 10 1
9 11 1
9 12 1
10 7 1
10 11 1
11 7 1
11 9 1
11 10 1
11 11 1
12 9 1
12 10 1
12 11 1
13 7 1
13 8 1
14 7 1
15 7 1
15 8 1
15 11 1
16 7 1
17 8 1
18 7 1
19 6 1
19 9 1
20 7 1
21 7 1
22 6 1
22 8 1
23 6 1
24 5 1
24 6 1
24 7 1
24 9 1
25 9 1
26 6 1
26 7 1
26 8 1
27 8 1
28 6 1
29 6 1
29 7 1
29 8 1
30 6 1
31 5 1
31 6 1
32 6 1
32 7 1
33 5 1
34 6 1
34 8 1
35 5 1
35 6 1
35 7 1
36 7 1
37 5 1
37 7 1
38 6 1
39 6 1
39 7 1
39 8 1
40 5 1
41 6 1
41 7 1
42 6 1
43 4 1
43 6 1
43 7 1
44 5 1
44 6 1
45 6 1
46 5 1
46 6 1
46 7 1
47 5 1
47 6 1
47 8 1
48 5 1
49 5 1
49 6 1
50 5 1
50 6 1
50 7 1
51 5 1
52 5 1
53 5 1
54 4 1
54 6 1
55 5 1
56 4 1
56 5 1
57 5 1
58 6 1
59 4 1
60 1 1
60 4 1
61 4 1
61 5 1
61 6 1
62 4 1
63 4 1
64 4 1
65 5 1
66 4 1
66 5 1
67 4 1
67 5 1
67 6 1
68 4 1
69 4 1
70 4 1
71 1 1
71 4 1
71 5 1
72 1 1
73 1 1
73 4 1
74 1 1
74 4 1
74 5 1
74 6 1
75 1 1
76 4 1
77 1 1
77 4 1
77 5 1
78 3 1
78 4 1
79 1 1
80 1 1
81 1 1
81 3 1
82 1 1
83 1 1
83 4 1
84 1 1
84 4 1
84 5 1
85 3 1
86 1 1
87 1 1
88 1 1
89 1 1
90 1 1
91 1 1
92 1 1
93 1 1
94 1 1
95 1 1
96 1 1
97 1 1
98 1 1
99 1 1
100 1 1
101 1 1
102 1 1
103 1 1
104 1 1
105 1 1
106 1 1
107 1 1
108 1 1
109 1 1
110 1 1
111 1 1
112 1 1
113 1 1
114 1 1
115 1 1
116 1 1
117 1 1
118 1 1
119 1 1
120 1 1
121 1 1
122 1 1
123 1 1
124 1 1
125 1 1
126 1 1
127 1 1
128 1 1
129 1 1
130 1 1
131 1 1
132 1 1
133 1 1
134 1 1
135 1 1
136 1 1
137 1 1
138 1 1
139 1 1
140 1 1
141 1 1
142 1 1
143 1 1
144 1 1
145 1 1
146 1 1
147 1 1
148 1 1
149 1 1
150 1 1
151 1 1
152 1 1
153 1 1
154 1 1
155 1 1
156 1 1
157 1 1
158 1 1
159 1 1
160 1 1
161 1 1
162 1 1
163 1 1
164 1 1
165 1 1
166 1 1
167 1 1
168 1 1
169 1 1
170 1 1
171 1 1
172 1 1
173 1 1
174 1 1
175 1 1
176 1 1
177 1 1
178 1 1
179 1 1
180 1 1
181 1 1
182 1 1
183 1 1
184 1 1
185 1 1
186 1 1
187 1 1
188 1 1
189 1 1
190 1 1
191 1 1
192 1 1
193 1 1
194 1 1
195 1 1
196 1 1
197 1 1
198 1 1
199 1 1
200 1 1
201 1 1
202 1 1
203 1 1
204 1 1
205 1 1
206 1 1
207 1 1
208 1 1
209 1 1
210 1 1
211 1 1
212 1 1
213 1 1
214 1 1
215 1 1
216 1 1
217 1 1
218 1 1
219 1 1
220 1 1
221 1 1
222 1 1
223 1 1
224 1 1
225 1 1
226 1 1
227 1 1
228 1 1
229 1 1
230 1 1
231 1 1
232 1 1
233 1 1
234 1 1
235 1 1
236 1 1
237 1 1
238 1 1
239 1 1
240 1 1
241 1 1
242 1 1
243 1 1
244 1 1
245 1 1
246 1 1
247 1 1
248 1 1
249 1 1
250 1 1
251 1 1
252 1 1
253 1 1
254 1 1
255 1 1
256 1 1
257 1 1
258 1 1
259 1 1
260 1 1
261 1 1
262 1 1
263 1 1
264 1 1
265 1 1
266 1 1
267 1 1
268 1 1
269 1 1
270 1 1
271 1 1
272 1 1
273 1 1
274 1 1
275 1 1
276 1 1
277 1 1
278 1 1
279 1 1
280 1 1
281 1 1
282 1 1
283 1 1
284 1 1
285 1 1
286 1 1
287 1 1
288 1 1
289 1 1
290 1 1
291 1 1
292 1 1
293 1 1
294 1 1
295 1 1
296 1 1
297 1 1
298 1 1
299 1 1
300 1 1
301 1 1
302 1 1
303 1 1
304 1 1
305 1 1
306 1 1
307 1 1
308 1 1
309 1 1
310 1 1
311 1 1
312 1 1
313 1 1
314 1 1
315 1 1
316 1 1
317 1 1
318 1 1
319 1 1
320 1 1
321 1 1
322 1 1
323 1 1
324 1 1
325 1 1
326 1 1
327 1 1
328 1 1
329 1 1
330 1 1
331 1 1
332 1 1
333 1 1
334 1 1
335 1 1
336 1 1
337 1 1
338 1 1
339 1 1
340 1 1
341 1 1
342 1 1
343 1 1
344 1 1
345 1 1
346 1 1
347 1 1
348 1 1
349 1 1
350 1 1
351 1 1
352 1 1
353 1 1
354 1 1
355 1 1
356 1 1
357 1 1
358 1 1
359 1 1
360 1 1
361 1 1
362 1 1
363 1 1
364 1 1
365 1 1
366 1 1
367 1 1
368 1 1
369 1 1
370 1 1
371 1 1
372 1 1
373 1 1
374 1 1
375 1 1
376 1 1
377 1 1
378 1 1
379 1 1
380 1 1
381 1 1
382 1 1
383 1 1
384 1 1
385 1 1
386 1 1
387 1 1
388 1 1
389 1 1
390 1 1
391 1 1
392 1 1
393 1 1
394 1 1
395 1 1
396 1 1
397 1 1
398 1 1
399 1 1
400 1 1
401 1 1
402 1 1
403 1 1
404 1 1
405 1 1
406 1 1
407 1 1
408 1 1
409 1 1
410 1 1
411 1 1
412 1 1
413 1 1
414 1 1
415 1 1
416 1 1
417 1 1
418 1 1
419 1 1
420 1 1
421 1 1
422 1 1
423 1 1
424 1 1
425 1 1
426 1 1
427 1 1
428 1 1
429 1 1
430 1 1
431 1 1
432 1 1
433 1 1
434 1 1
435 1 1
436 1 1
437 1 1
438 1 1
439 1 1
440 1 1
441 1 1
442 1 1
443 1 1
444 1 1
445 1 1
446 1 1
447 1 1
448 1 1
449 1 1
450 1 1
451 1 1
452 1 1
453 1 1
454 1 1
455 1 1
456 1 1
457 1 1
458 1 1
459 1 1
460 1 1
461 1 1
462 1 1
463 1 1
464 1 1
465 1 1
466 1 1
467 1 1
468 1 1
469 1 1
470 1 1
471 1 1
472 1 1
473 1 1
474 1 1
475 1 1
476 1 1
477 1 1
478 1 1
479 1 1
480 1 1
481 1 1
482 1 1
483 1 1
484 1 1
485 1 1
486 1 1
487 1 1
488 1 1
489 1 1
490 1 1
491 1 1
492 1 1
493 1 1
494 1 1
495 1 1
496 1 1
497 1 1
498 1 1
499 1 1
500 1 1


==> plots/pgfm-1000-5.txt <==
d l tag
1 6 1
1 10 1
1 11 1
1 12 1
2 8 1
3 5 1
3 8 1
4 7 1
5 8 1
6 5 1
6 6 1
6 7 1
6 8 1
6 9 1
6 10 1
6 11 1
7 7 1
8 7 1
8 8 1
8 9 1
9 7 1
10 5 1
10 8 1
11 5 1
12 7 1
13 5 1
13 6 1
13 7 1
13 9 1
14 4 1
15 4 1
15 5 1
16 5 1
16 6 1
16 7 1
16 8 1
17 6 1
18 7 1
19 6 1
20 5 1
20 6 1
21 4 1
22 6 1
22 7 1
22 8 1
23 5 1
23 6 1
23 7 1
24 5 1
25 6 1
25 7 1
26 5 1
26 6 1
27 6 1
28 5 1
28 6 1
28 7 1
29 6 1
30 5 1
31 4 1
31 5 1
31 6 1
32 5 1
33 7 1
34 4 1
34 5 1
35 4 1
35 6 1
36 4 1
36 6 1
37 5 1
38 5 1
39 1 1
39 4 1
39 7 1
40 4 1
40 5 1
41 4 1
42 1 1
42 4 1
42 5 1
43 3 1
43 4 1
43 5 1
44 4 1
44 5 1
45 5 1
46 4 1
46 5 1
47 3 1
47 5 1
47 6 1
48 1 1
48 4 1
49 1 1
50 1 1
51 1 1
51 4 1
52 1 1
53 4 1
53 5 1
54 1 1
55 1 1
55 3 1
56 1 1
56 4 1
57 1 1
57 3 1
57 4 1
57 5 1
57 6 1
58 3 1
59 1 1
60 1 1
60 4 1
60 5 1
61 1 1
61 5 1
62 1 1
63 1 1
64 1 1
64 4 1
64 5 1
65 1 1
66 1 1
67 1 1
68 1 1
69 1 1
70 1 1
71 1 1
72 1 1
73 1 1
74 1 1
75 1 1
76 1 1
77 1 1
78 1 1
79 1 1
80 1 1
81 1 1
82 1 1
83 1 1
84 1 1
85 1 1
86 1 1
87 1 1
88 1 1
89 1 1
90 1 1
91 1 1
92 1 1
93 1 1
94 1 1
95 1 1
96 1 1
97 1 1
98 1 1
99 1 1
100 1 1
101 1 1
102 1 1
103 1 1
104 1 1
105 1 1
106 1 1
107 1 1
108 1 1
109 1 1
110 1 1
111 1 1
112 1 1
113 1 1
114 1 1
115 1 1
116 1 1
117 1 1
118 1 1
119 1 1
120 1 1
121 1 1
122 1 1
123 1 1
124 1 1
125 1 1
126 1 1
127 1 1
128 1 1
129 1 1
130 1 1
131 1 1
132 1 1
133 1 1
134 1 1
135 1 1
136 1 1
137 1 1
138 1 1
139 1 1
140 1 1
141 1 1
142 1 1
143 1 1
144 1 1
145 1 1
146 1 1
147 1 1
148 1 1
149 1 1
150 1 1
151 1 1
152 1 1
153 1 1
154 1 1
155 1 1
156 1 1
157 1 1
158 1 1
159 1 1
160 1 1
161 1 1
162 1 1
163 1 1
164 1 1
165 1 1
166 1 1
167 1 1
168 1 1
169 1 1
170 1 1
171 1 1
172 1 1
173 1 1
174 1 1
175 1 1
176 1 1
177 1 1
178 1 1
179 1 1
180 1 1
181 1 1
182 1 1
183 1 1
184 1 1
185 1 1
186 1 1
187 1 1
188 1 1
189 1 1
190 1 1
191 1 1
192 1 1
193 1 1
194 1 1
195 1 1
196 1 1
197 1 1
198 1 1
199 1 1
200 1 1
201 1 1
202 1 1
203 1 1
204 1 1
205 1 1
206 1 1
207 1 1
208 1 1
209 1 1
210 1 1
211 1 1
212 1 1
213 1 1
214 1 1
215 1 1
216 1 1
217 1 1
218 1 1
219 1 1
220 1 1
221 1 1
222 1 1
223 1 1
224 1 1
225 1 1
226 1 1
227 1 1
228 1 1
229 1 1
230 1 1
231 1 1
232 1 1
233 1 1
234 1 1
235 1 1
236 1 1
237 1 1
238 1 1
239 1 1
240 1 1
241 1 1
242 1 1
243 1 1
244 1 1
245 1 1
246 1 1
247 1 1
248 1 1
249 1 1
250 1 1
251 1 1
252 1 1
253 1 1
254 1 1
255 1 1
256 1 1
257 1 1
258 1 1
259 1 1
260 1 1
261 1 1
262 1 1
263 1 1
264 1 1
265 1 1
266 1 1
267 1 1
268 1 1
269 1 1
270 1 1
271 1 1
272 1 1
273 1 1
274 1 1
275 1 1
276 1 1
277 1 1
278 1 1
279 1 1
280 1 1
281 1 1
282 1 1
283 1 1
284 1 1
285 1 1
286 1 1
287 1 1
288 1 1
289 1 1
290 1 1
291 1 1
292 1 1
293 1 1
294 1 1
295 1 1
296 1 1
297 1 1
298 1 1
299 1 1
300 1 1
301 1 1
302 1 1
303 1 1
304 1 1
305 1 1
306 1 1
307 1 1
308 1 1
309 1 1
310 1 1
311 1 1
312 1 1
313 1 1
314 1 1
315 1 1
316 1 1
317 1 1
318 1 1
319 1 1
320 1 1
321 1 1
322 1 1
323 1 1
324 1 1
325 1 1
326 1 1
327 1 1
328 1 1
329 1 1
330 1 1
331 1 1
332 1 1
333 1 1
334 1 1
335 1 1
336 1 1
337 1 1
338 1 1
339 1 1
340 1 1
341 1 1
342 1 1
343 1 1
344 1 1
345 1 1
346 1 1
347 1 1
348 1 1
349 1 1
350 1 1
351 1 1
352 1 1
353 1 1
354 1 1
355 1 1
356 1 1
357 1 1
358 1 1
359 1 1
360 1 1
361 1 1
362 1 1
363 1 1
364 1 1
365 1 1
366 1 1
367 1 1
368 1 1
369 1 1
370 1 1
371 1 1
372 1 1
373 1 1
374 1 1
375 1 1
376 1 1
377 1 1
378 1 1
379 1 1
380 1 1
381 1 1
382 1 1
383 1 1
384 1 1
385 1 1
386 1 1
387 1 1
388 1 1
389 1 1
390 1 1
391 1 1
392 1 1
393 1 1
394 1 1
395 1 1
396 1 1
397 1 1
398 1 1
399 1 1
400 1 1
401 1 1
402 1 1
403 1 1
404 1 1
405 1 1
406 1 1
407 1 1
408 1 1
409 1 1
410 1 1
411 1 1
412 1 1
413 1 1
414 1 1
415 1 1
416 1 1
417 1 1
418 1 1
419 1 1
420 1 1
421 1 1
422 1 1
423 1 1
424 1 1
425 1 1
426 1 1
427 1 1
428 1 1
429 1 1
430 1 1
431 1 1
432 1 1
433 1 1
434 1 1
435 1 1
436 1 1
437 1 1
438 1 1
439 1 1
440 1 1
441 1 1
442 1 1
443 1 1
444 1 1
445 1 1
446 1 1
447 1 1
448 1 1
449 1 1
450 1 1
451 1 1
452 1 1
453 1 1
454 1 1
455 1 1
456 1 1
457 1 1
458 1 1
459 1 1
460 1 1
461 1 1
462 1 1
463 1 1
464 1 1
465 1 1
466 1 1
467 1 1
468 1 1
469 1 1
470 1 1
471 1 1
472 1 1
473 1 1
474 1 1
475 1 1
476 1 1
477 1 1
478 1 1
479 1 1
480 1 1
481 1 1
482 1 1
483 1 1
484 1 1
485 1 1
486 1 1
487 1 1
488 1 1
489 1 1
490 1 1
491 1 1
492 1 1
493 1 1
494 1 1
495 1 1
496 1 1
497 1 1
498 1 1
499 1 1
500 1 1


==> plots/pgfm-1000-n.txt <==
d l tag
1 1 1
2 3 1
3 1 1
4 1 1
5 1 1
6 1 1
7 1 1
8 1 1
9 1 1
10 1 1
11 1 1
12 1 1
12 4 1
13 1 1
14 1 1
15 1 1
16 1 1
17 1 1
18 1 1
19 1 1
20 1 1
21 1 1
22 1 1
23 1 1
24 1 1
25 1 1
26 1 1
27 1 1
28 1 1
29 1 1
30 1 1
31 1 1
32 1 1
33 1 1
34 1 1
35 1 1
36 1 1
37 1 1
38 1 1
39 1 1
40 1 1
41 1 1
42 1 1
43 1 1
44 1 1
45 1 1
46 1 1
47 1 1
48 1 1
49 1 1
50 1 1
51 1 1
52 1 1
53 1 1
54 1 1
55 1 1
56 1 1
57 1 1
58 1 1
59 1 1
60 1 1
61 1 1
62 1 1
63 1 1
64 1 1
65 1 1
66 1 1
67 1 1
68 1 1
69 1 1
70 1 1
71 1 1
72 1 1
73 1 1
74 1 1
75 1 1
76 1 1
77 1 1
78 1 1
79 1 1
79 2 1
80 1 1
81 1 1
82 1 1
83 1 1
84 1 1
85 1 1
86 1 1
87 1 1
88 1 1
89 1 1
90 1 1
91 1 1
92 1 1
93 1 1
94 1 1
95 1 1
96 1 1
97 1 1
98 1 1
99 1 1
100 1 1
101 1 1
102 1 1
103 1 1
104 1 1
105 1 1
106 1 1
107 1 1
108 1 1
109 1 1
110 1 1
111 1 1
112 1 1
113 1 1
114 1 1
115 1 1
116 1 1
117 1 1
118 1 1
119 1 1
120 1 1
121 1 1
122 1 1
123 1 1
124 1 1
125 1 1
126 1 1
127 1 1
128 1 1
129 1 1
130 1 1
131 1 1
132 1 1
133 1 1
134 1 1
135 1 1
136 1 1
137 1 1
138 1 1
139 1 1
140 1 1
141 1 1
142 1 1
143 1 1
144 1 1
145 1 1
146 1 1
147 1 1
148 1 1
149 1 1
150 1 1
151 1 1
152 1 1
153 1 1
154 1 1
155 1 1
156 1 1
157 1 1
158 1 1
159 1 1
160 1 1
161 1 1
162 1 1
163 1 1
164 1 1
165 1 1
166 1 1
167 1 1
168 1 1
169 1 1
170 1 1
171 1 1
172 1 1
173 1 1
174 1 1
175 1 1
176 1 1
177 1 1
178 1 1
179 1 1
180 1 1
181 1 1
182 1 1
183 1 1
184 1 1
185 1 1
186 1 1
187 1 1
188 1 1
189 1 1
190 1 1
191 1 1
192 1 1
193 1 1
194 1 1
195 1 1
196 1 1
197 1 1
198 1 1
199 1 1
200 1 1
201 1 1
202 1 1
203 1 1
204 1 1
205 1 1
206 1 1
207 1 1
208 1 1
209 1 1
210 1 1
211 1 1
212 1 1
213 1 1
214 1 1
215 1 1
216 1 1
217 1 1
218 1 1
219 1 1
220 1 1
221 1 1
222 1 1
223 1 1
224 1 1
225 1 1
226 1 1
227 1 1
228 1 1
229 1 1
230 1 1
231 1 1
232 1 1
233 1 1
234 1 1
235 1 1
236 1 1
237 1 1
238 1 1
239 1 1
240 1 1
241 1 1
242 1 1
243 1 1
244 1 1
245 1 1
246 1 1
247 1 1
248 1 1
249 1 1
250 1 1
251 1 1
252 1 1
253 1 1
254 1 1
255 1 1
256 1 1
257 1 1
258 1 1
259 1 1
260 1 1
261 1 1
262 1 1
263 1 1
264 1 1
265 1 1
266 1 1
267 1 1
268 1 1
269 1 1
270 1 1
271 1 1
272 1 1
273 1 1
274 1 1
275 1 1
276 1 1
277 1 1
278 1 1
279 1 1
280 1 1
281 1 1
282 1 1
283 1 1
284 1 1
285 1 1
286 1 1
287 1 1
288 1 1
289 1 1
290 1 1
291 1 1
292 1 1
293 1 1
294 1 1
295 1 1
296 1 1
297 1 1
298 1 1
299 1 1
300 1 1
301 1 1
302 1 1
303 1 1
304 1 1
305 1 1
306 1 1
307 1 1
308 1 1
309 1 1
310 1 1
311 1 1
312 1 1
313 1 1
314 1 1
315 1 1
316 1 1
317 1 1
318 1 1
319 1 1
320 1 1
321 1 1
322 1 1
323 1 1
324 1 1
325 1 1
326 1 1
327 1 1
328 1 1
329 1 1
330 1 1
331 1 1
332 1 1
333 1 1
334 1 1
335 1 1
336 1 1
337 1 1
338 1 1
339 1 1
340 1 1
341 1 1
342 1 1
343 1 1
344 1 1
345 1 1
346 1 1
347 1 1
348 1 1
349 1 1
350 1 1
351 1 1
352 1 1
353 1 1
354 1 1
355 1 1
356 1 1
357 1 1
358 1 1
359 1 1
360 1 1
361 1 1
362 1 1
363 1 1
364 1 1
365 1 1
366 1 1
367 1 1
368 1 1
369 1 1
370 1 1
371 1 1
372 1 1
373 1 1
374 1 1
375 1 1
376 1 1
377 1 1
378 1 1
379 1 1
380 1 1
381 1 1
382 1 1
383 1 1
384 1 1
385 1 1
386 1 1
387 1 1
388 1 1
389 1 1
390 1 1
391 1 1
392 1 1
393 1 1
394 1 1
395 1 1
396 1 1
397 1 1
398 1 1
399 1 1
400 1 1
401 1 1
402 1 1
403 1 1
404 1 1
405 1 1
406 1 1
407 1 1
408 1 1
409 1 1
410 1 1
411 1 1
412 1 1
413 1 1
414 1 1
415 1 1
416 1 1
417 1 1
418 1 1
419 1 1
420 1 1
421 1 1
422 1 1
423 1 1
424 1 1
425 1 1
426 1 1
427 1 1
428 1 1
429 1 1
430 1 1
431 1 1
432 1 1
433 1 1
434 1 1
435 1 1
436 1 1
437 1 1
438 1 1
439 1 1
440 1 1
441 1 1
442 1 1
443 1 1
444 1 1
445 1 1
446 1 1
447 1 1
448 1 1
449 1 1
450 1 1
451 1 1
452 1 1
453 1 1
454 1 1
455 1 1
456 1 1
457 1 1
458 1 1
459 1 1
460 1 1
461 1 1
462 1 1
463 1 1
464 1 1
465 1 1
466 1 1
467 1 1
468 1 1
469 1 1
470 1 1
471 1 1
472 1 1
473 1 1
474 1 1
475 1 1
476 1 1
477 1 1
478 1 1
479 1 1
480 1 1
481 1 1
482 1 1
483 1 1
484 1 1
485 1 1
486 1 1
487 1 1
488 1 1
489 1 1
490 1 1
491 1 1
492 1 1
493 1 1
494 1 1
495 1 1
496 1 1
497 1 1
498 1 1
499 1 1
500 1 1


==> plots/pgfm-1000-sat.txt <==
d l tag
1 12 1
1 16 1
2 10 1
2 12 1
2 13 1
3 10 1
3 13 1
4 7 1
4 11 1
4 12 1
5 12 1
6 10 1
6 11 1
6 12 1
6 13 1
7 9 1
7 10 1
8 10 1
8 12 1
8 13 1
9 9 1
10 10 1
10 11 1
10 12 1
11 9 1
12 9 1
12 11 1
13 8 1
14 7 1
14 9 1
14 11 1
15 9 1
15 12 1
16 6 1
16 8 1
16 9 1
17 8 1
17 9 1
18 7 1
19 9 1
19 11 1
20 9 1
21 9 1
22 9 1
23 7 1
23 8 1
23 9 1
24 6 1
25 6 1
26 6 1
26 7 1
27 6 1
28 6 1
28 7 1
29 7 1
30 5 1
30 7 1
30 8 1
31 5 1
31 7 1
32 6 1
33 5 1
33 7 1
33 8 1
34 6 1
34 8 1
35 7 1
36 6 1
37 6 1
37 7 1
38 5 1
38 7 1
39 4 1
39 7 1
39 8 1
40 5 1
41 7 1
42 6 1
43 7 1
44 6 1
45 4 1
45 5 1
45 7 1
46 5 1
47 5 1
48 6 1
49 5 1
50 5 1
50 6 1
51 5 1
52 6 1
53 7 1
54 4 1
54 5 1
55 5 1
56 5 1
57 5 1
58 4 1
58 6 1
59 5 1
60 4 1
60 5 1
61 4 1
61 5 1
62 4 1
63 5 1
64 4 1
64 6 1
65 1 1
66 1 1
66 5 1
67 4 1
67 5 1
68 4 1
69 1 1
70 4 1
70 5 1
71 1 1
71 4 1
72 1 1
72 4 1
72 5 1
73 1 1
73 4 1
74 4 1
75 1 1
75 3 1
75 4 1
76 1 1
76 4 1
76 5 1
77 1 1
78 4 1
79 1 1
79 2 1
79 3 1
80 1 1
81 1 1
82 1 1
83 1 1
83 3 1
84 1 1
84 3 1
85 1 1
86 1 1
87 1 1
88 1 1
89 1 1
90 1 1
91 1 1
92 1 1
93 1 1
94 1 1
95 1 1
96 1 1
97 1 1
98 1 1
99 1 1
100 1 1
101 1 1
102 1 1
103 1 1
104 1 1
105 1 1
106 1 1
107 1 1
108 1 1
109 1 1
110 1 1
111 1 1
112 1 1
113 1 1
114 1 1
115 1 1
116 1 1
117 1 1
118 1 1
119 1 1
120 1 1
121 1 1
122 1 1
123 1 1
124 1 1
125 1 1
126 1 1
127 1 1
128 1 1
129 1 1
130 1 1
131 1 1
132 1 1
133 1 1
134 1 1
135 1 1
136 1 1
137 1 1
138 1 1
139 1 1
140 1 1
141 1 1
142 1 1
143 1 1
144 1 1
145 1 1
146 1 1
147 1 1
148 1 1
149 1 1
150 1 1
151 1 1
152 1 1
153 1 1
154 1 1
155 1 1
156 1 1
157 1 1
158 1 1
159 1 1
160 1 1
161 1 1
162 1 1
163 1 1
164 1 1
165 1 1
166 1 1
167 1 1
168 1 1
169 1 1
170 1 1
171 1 1
172 1 1
173 1 1
174 1 1
175 1 1
176 1 1
177 1 1
178 1 1
179 1 1
180 1 1
181 1 1
182 1 1
183 1 1
184 1 1
185 1 1
186 1 1
187 1 1
188 1 1
189 1 1
190 1 1
191 1 1
192 1 1
193 1 1
194 1 1
195 1 1
196 1 1
197 1 1
198 1 1
199 1 1
200 1 1
201 1 1
202 1 1
203 1 1
204 1 1
205 1 1
206 1 1
207 1 1
208 1 1
209 1 1
210 1 1
211 1 1
212 1 1
213 1 1
214 1 1
215 1 1
216 1 1
217 1 1
218 1 1
219 1 1
220 1 1
221 1 1
222 1 1
223 1 1
224 1 1
225 1 1
226 1 1
227 1 1
228 1 1
229 1 1
230 1 1
231 1 1
232 1 1
233 1 1
234 1 1
235 1 1
236 1 1
237 1 1
238 1 1
239 1 1
240 1 1
241 1 1
242 1 1
243 1 1
244 1 1
245 1 1
246 1 1
247 1 1
248 1 1
249 1 1
250 1 1
251 1 1
252 1 1
253 1 1
254 1 1
255 1 1
256 1 1
257 1 1
258 1 1
259 1 1
260 1 1
261 1 1
262 1 1
263 1 1
264 1 1
265 1 1
266 1 1
267 1 1
268 1 1
269 1 1
270 1 1
271 1 1
272 1 1
273 1 1
274 1 1
275 1 1
276 1 1
277 1 1
278 1 1
279 1 1
280 1 1
281 1 1
282 1 1
283 1 1
284 1 1
285 1 1
286 1 1
287 1 1
288 1 1
289 1 1
290 1 1
291 1 1
292 1 1
293 1 1
294 1 1
295 1 1
296 1 1
297 1 1
298 1 1
299 1 1
300 1 1
301 1 1
302 1 1
303 1 1
304 1 1
305 1 1
306 1 1
307 1 1
308 1 1
309 1 1
310 1 1
311 1 1
312 1 1
313 1 1
314 1 1
315 1 1
316 1 1
317 1 1
318 1 1
319 1 1
320 1 1
321 1 1
322 1 1
323 1 1
324 1 1
325 1 1
326 1 1
327 1 1
328 1 1
329 1 1
330 1 1
331 1 1
332 1 1
333 1 1
334 1 1
335 1 1
336 1 1
337 1 1
338 1 1
339 1 1
340 1 1
341 1 1
342 1 1
343 1 1
344 1 1
345 1 1
346 1 1
347 1 1
348 1 1
349 1 1
350 1 1
351 1 1
352 1 1
353 1 1
354 1 1
355 1 1
356 1 1
357 1 1
358 1 1
359 1 1
360 1 1
361 1 1
362 1 1
363 1 1
364 1 1
365 1 1
366 1 1
367 1 1
368 1 1
369 1 1
370 1 1
371 1 1
372 1 1
373 1 1
374 1 1
375 1 1
376 1 1
377 1 1
378 1 1
379 1 1
380 1 1
381 1 1
382 1 1
383 1 1
384 1 1
385 1 1
386 1 1
387 1 1
388 1 1
389 1 1
390 1 1
391 1 1
392 1 1
393 1 1
394 1 1
395 1 1
396 1 1
397 1 1
398 1 1
399 1 1
400 1 1
401 1 1
402 1 1
403 1 1
404 1 1
405 1 1
406 1 1
407 1 1
408 1 1
409 1 1
410 1 1
411 1 1
412 1 1
413 1 1
414 1 1
415 1 1
416 1 1
417 1 1
418 1 1
419 1 1
420 1 1
421 1 1
422 1 1
423 1 1
424 1 1
425 1 1
426 1 1
427 1 1
428 1 1
429 1 1
430 1 1
431 1 1
432 1 1
433 1 1
434 1 1
435 1 1
436 1 1
437 1 1
438 1 1
439 1 1
440 1 1
441 1 1
442 1 1
443 1 1
444 1 1
445 1 1
446 1 1
447 1 1
448 1 1
449 1 1
450 1 1
451 1 1
452 1 1
453 1 1
454 1 1
455 1 1
456 1 1
457 1 1
458 1 1
459 1 1
460 1 1
461 1 1
462 1 1
463 1 1
464 1 1
465 1 1
466 1 1
467 1 1
468 1 1
469 1 1
470 1 1
471 1 1
472 1 1
473 1 1
474 1 1
475 1 1
476 1 1
477 1 1
478 1 1
479 1 1
480 1 1
481 1 1
482 1 1
483 1 1
484 1 1
485 1 1
486 1 1
487 1 1
488 1 1
489 1 1
490 1 1
491 1 1
492 1 1
493 1 1
494 1 1
495 1 1
496 1 1
497 1 1
498 1 1
499 1 1

